Robust Robotic Pouring using Audition and Haptics

Robust and accurate estimation of liquid height lies as an essential part of pouring tasks for service robots. However, vision-based methods often fail in occluded conditions while audio-based methods cannot work well in a noisy environment. We instead propose a multimodal pouring network (MP-Net) that is able to robustly predict liquid height by conditioning on both audition and haptics input. MP-Net is trained on a self-collected multimodal pouring dataset. This dataset contains 300 robot pouring recordings with audio and force/torque measurements for three types of target containers. We also augment the audio data by inserting robot noise. We evaluated MP-Net on our collected dataset and a wide variety of robot experiments. Both network training results and robot experiments demonstrate that MP-Net is robust against noise and changes to the task and environment. Moreover, we further combine the predicted height and force data to estimate the shape of the target container.

==> cover_letter.txt <==
IEEE Robotics and Automation Letters (RA-L)
Feb. 24, 2020
Dear Prof. Allison Okamura,

We would like to submit our manuscript entitled "Robust Robotic Pouring using Audition and Haptics" for publication in RA-L. We believe that our manuscript makes a timely contribution to the field of sensor fusion, robot audition, force and tactile sensing by presenting a novel model MP-Net that makes sense of audition and haptics to predict liquid heights.

Pouring a specific amount of liquid into a container is an important manipulation skill both for service robots and in industrial environments. The drawbacks in existing perception methods suggest that to estimate the liquid height precisely, it is hence necessary to find a robust approach that also works in conditions where one modality becomes incomplete or deteriorated. 

Therefore, we propose to tackle the issues of robust robotic pouring by a multimodal perception method.
The submitted work introduced a multimodal neural network MP-Net to estimate the liquid height robustly and to enhance the precision and generalization ability of robotic pouring. A multimodal pouring dataset with audio and haptics was built up to train this model. Not only the haptic input but also the audio data augmentation facilitate to produce a robust model that can generalize broadly. System assessment and comparison across various robotic experiments, \eg, pour water into different containers, in various noisy environments with the different noise levels and noise sources, revealed that high accuracy could be achieved by our proposed method. Moreover, the shape of the target container is generated by combining the force data and realtime height prediction.

We suggest the following expert reviewers.
1. Yu Sun, University of South Florida
2. Wolfram Burgard, Albert-Ludwigs-Universität Freiburg
3. Dieter Fox, University of Washington & Nvidia AI Robotics Research Lab
4. Weiwei Wan, Osaka University

Thank you for considering our manuscript for publication in RA-L.

Please address all correspondence to:
Hongzhuo Liang
Department of Computer Science
Universit ̈at Hamburg
Vogt-Koelln-Strasse 30, D-22527 Hamburg, Germany
Email: liang@informatik.uni-hamburg.de

Sincerely,
Hongzhuo Liang, Ph.D. Candidate.  

==> cover_note.txt <==
IEEE Robotics and Automation Letters (RA-L)
May. 14, 2020

Dear Prof. Allison Okamura,
Thank you very much for giving us the chance to revise our paper. We sincerely appreciate the time and effort that the editors and reviewers have spent in reviewing our manuscript. The comments are thoughtful and helpful, and we have revised the manuscript accordingly. 


The main modification we made are:
1. We added a new robotic experiment on pouring by two different source containers in the paper.
2. We added a new robotic experiment on pouring at four different heights in the paper.
3. Regarding the limitation of our paper, we discussed the poor generalization to liquids like milk or fruit juices in detail in the paper.
4. We addressed all the minor issues pointed out by the reviewers, such as typos, reference formatting, and so on.

We would like to resubmit our manuscript entitled "Robust Robotic Pouring using Audition and Haptics" for publication in RA-L.

Thank you for considering our manuscript for publication in RA-L.

Please address all correspondence to:
Hongzhuo Liang
Department of Computer Science
Universiẗat Hamburg
Vogt-Koelln-Strasse 30, D-22527 Hamburg, Germany
Email: liang@informatik.uni-hamburg.de

Sincerely,
Hongzhuo Liang, Ph.D. Candidate.

